NSP: A Neuro-Symbolic Natural Language Navigational Planner

Path planners that can interpret free-form natural language instructions hold promise to automate a wide range of robotics applications. These planners simplify user interactions and enable intuitive control over complex semi-autonomous systems. While existing symbolic approaches offer guarantees on the correctness and efficiency, they struggle to parse free-form natural language inputs. Conversely, neural approaches based on pre-trained Large Language Models (LLMs) can manage natural language inputs but lack performance guarantees. In this paper, we propose a neuro-symbolic framework for path planning from natural language inputs called NSP. The framework leverages the neural reasoning abilities of LLMs to i) craft symbolic representations of the environment and ii) a symbolic path planning algorithm. Next, a solution to the path planning problem is obtained by executing the algorithm on the environment representation. The framework uses a feedback loop from the symbolic execution environment to the neural generation process to self-correct syntax errors and satisfy execution time constraints. We evaluate our neuro-symbolic approach using a benchmark suite with 1500 path-planning problems. The experimental evaluation shows that our neuro-symbolic approach produces 90.1% valid paths that are on average 19-77% shorter than state-of-the-art neural approaches.

==> prompt.txt <==
    Write a Python function 'create_house_graph()' that generates a graph using the NetworkX library based on the following description:
    "{description}"
    The function should return a NetworkX graph object. Additionally, write another function 'find_path_with_constraints(house_graph, start_node, end_node, forbidden_nodes, forbidden_edges)' that returns a path, in the form of a node traversal order list, in the graph based on the following constraint:
    "{constraints}"
    Only include the function code and definitions for the variables start_node, end_node, forbidden_nodes, and forbidden_edges in your response. Do not call or test the code.
